The Algebra of Parity Games

In recent work, Watanabe, Eberhart, Asada, and Hasuo have shown that parity games can be seen as string diagrams, that is, as the morphisms of a symmetric monoidal category, an algebraic structure with two different operations of composition. Furthermore, they have shown that the winning regions associated to a given game can be computed functorially, i.e. compositionally. Building on their results, this paper focuses on the equational properties of parity games, giving them a sound and complete axiomatisation. The payoff is that any parity game can be solved using equational reasoning directly at the level of the string diagram that represents it. Finally, we translate the diagrammatic language of parity games to an equally expressive symbolic calculus with fixpoints, and equip it with its own equational theory.

==> tikz/smc/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (1.25, 0) {};
		\node [style=none] (72) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (72.center) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}

